Open Research Issues and Tools for Visualization and Big Data Analytics

The new age of digital growth has marked all fields. This technological evolution has impacted data flows which have witnessed a rapid expansion over the last decade that makes the data traditional processing unable to catch up with the rapid flow of massive data. In this context, the implementation of a big data analytics system becomes crucial to make big data more relevant and valuable. Therefore, with these new opportunities appear new issues of processing very high data volumes requiring companies to look for big data-specialized solutions. These solutions are based on techniques to process these masses of information to facilitate decision-making. Among these solutions, we find data visualization which makes big data more intelligible allowing accurate illustrations that have become accessible to all. This paper examines the big data visualization project based on its characteristics, benefits, challenges and issues. The project, also, resulted in the provision of tools surging for beginners as well as well as experienced users.

==> tabulary.sty.txt <==
%%
%% This is file `tabulary.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% tabulary.dtx  (with options: `package')
%% DRAFT VERSION
%%
%% File `tabulary.dtx'.
%% Copyright (C) 1995 1996 2003 David Carlisle
%% This file may be distributed under the terms of the LPPL.
%% See 00readme.txt for details.
%%
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{tabulary}
          [2007/10/02 v0.9 tabulary package (DPC)]
\RequirePackage{array}
\catcode`\Z=14
\DeclareOption{debugshow}{\catcode`\Z=9\relax}
\ProcessOptions
\def\arraybackslash{\let\\=\@arraycr}
\def\@finalstrut#1{%
  \unskip\ifhmode\nobreak\fi\vrule\@width\z@\@height\z@\@depth\dp#1}
\newcount\TY@count
\def\tabulary{%
  \let\TY@final\tabular
  \let\endTY@final\endtabular
  \TY@tabular}
\def\TY@tabular#1{%
  \edef\TY@{\@currenvir}%
  {\ifnum0=`}\fi
  \@ovxx\TY@linewidth
  \@ovyy\TY@tablewidth
  \count@\z@
  \@tempswatrue
  \@whilesw\if@tempswa\fi{%
  \advance\count@\@ne
  \expandafter\ifx\csname TY@F\the\count@\endcsname\relax
    \@tempswafalse
  \else
    \expandafter\let\csname TY@SF\the\count@\expandafter\endcsname
                     \csname TY@F\the\count@\endcsname
    \global\expandafter\let\csname TY@F\the\count@\endcsname\relax
    \expandafter\let\csname TY@S\the\count@\expandafter\endcsname
                     \csname TY@\the\count@\endcsname
  \fi}%
    \global\TY@count\@ne
    \TY@width\xdef{0pt}%
    \global\TY@tablewidth\z@
    \global\TY@linewidth#1\relax
Z\message{^^J^^JTable^^J%
Z        Target Width: \the\TY@linewidth^^J%
Z        \string\tabcolsep: \the\tabcolsep\space
Z        \string\arrayrulewidth: \the\arrayrulewidth\space
Z        \string\doublerulesep: \the\doublerulesep^^J%
Z        \string\tymin: \the\tymin\space
Z        \string\tymax: \the\tymax^^J}%
    \let\@classz\TY@classz
    \let\verb\TX@verb
    \toks@{}\TY@get@body}
\let\TY@@mkpream\@mkpream
\def\TY@mkpream{%
    \def\@addamp{%
      \if@firstamp \@firstampfalse \else
      \global\advance\TY@count\@ne
      \edef\@preamble{\@preamble &}\fi
      \TY@width\xdef{0pt}}%
    \def\@acol{%
      \TY@subwidth\col@sep
      \@addtopreamble{\hskip\col@sep}}%
    \let\@arrayrule\TY@arrayrule
    \let\@classvi\TY@classvi
    \def\@classv{\save@decl
      \expandafter\NC@ecs\@nextchar\extracolsep{}\extracolsep\@@@
      \sbox\z@{\d@llarbegin\@nextchar\d@llarend}%
      \TY@subwidth{\wd\z@}%
      \@addtopreamble{\d@llarbegin\the@toks\the\count@\relax\d@llarend}%
      \prepnext@tok}%
  \global\let\@mkpream\TY@@mkpream
  \TY@@mkpream}
\def\TY@arrayrule{%
  \TY@subwidth\arrayrulewidth
  \@addtopreamble \vline}
\def\TY@classvi{\ifcase \@lastchclass
  \@acol \or
  \TY@subwidth\doublerulesep
  \@addtopreamble{\hskip \doublerulesep}\or
  \@acol \or
  \@classvii
  \fi}
\def\TY@tab{%
  \setbox\z@\hbox\bgroup
  \let\[$\let\]$%
  \let\equation$\let\endequation$%
    \col@sep\tabcolsep
    \let\d@llarbegin\begingroup\let\d@llarend\endgroup
    \let\@mkpream\TY@mkpream
      \def\multicolumn##1##2##3{\multispan##1\relax}%
    \CT@start\TY@tabarray}
\def\TY@tabarray{\@ifnextchar[{\TY@array}{\@array[t]}}
\def\TY@array[#1]{\@array[t]}
\def\TY@width#1{%
  \expandafter#1\csname TY@\the\TY@count\endcsname}
\def\TY@subwidth#1{%
  \TY@width\dimen@
  \advance\dimen@-#1\relax
  \TY@width\xdef{\the\dimen@}%
  \global\advance\TY@linewidth-#1\relax}
\def\endtabulary{%
  \gdef\@halignto{}%
  \let\TY@footnote\footnote%
  \def\footnote{}% prevent footnotes from doing anything
  \expandafter\TY@tab\the\toks@
  \crcr\omit
  {\xdef\TY@save@row{}%
     \loop
    \advance\TY@count\m@ne
    \ifnum\TY@count>\z@
    \xdef\TY@save@row{\TY@save@row&\omit}%
    \repeat}\TY@save@row
  \endarray\global\setbox1=\lastbox\setbox0=\vbox{\unvbox1
    \unskip\global\setbox1=\lastbox}\egroup
  \dimen@\TY@linewidth
  \divide\dimen@\TY@count
  \ifdim\dimen@<\tymin
    \TY@warn{tymin too large (\the\tymin), resetting to \the\dimen@}%
    \tymin\dimen@
  \fi
  \setbox\tw@=\hbox{\unhbox\@ne
    \loop
\@tempdima=\lastskip
\ifdim\@tempdima>\z@
Z   \message{ecs=\the\@tempdima^^J}%
   \global\advance\TY@linewidth-\@tempdima
\fi
    \unskip
    \setbox\tw@=\lastbox
    \ifhbox\tw@
Z     \message{Col \the\TY@count: Initial=\the\wd\tw@\space}%
      \ifdim\wd\tw@>\tymax
        \wd\tw@\tymax
Z       \message{> max\space}%
Z     \else
Z       \message{ \@spaces\space}%
      \fi
  \TY@width\dimen@
Z \message{\the\dimen@\space}%
  \advance\dimen@\wd\tw@
Z \message{Final=\the\dimen@\space}%
   \TY@width\xdef{\the\dimen@}%
      \ifdim\dimen@<\tymin
Z        \message{< tymin}%
         \global\advance\TY@linewidth-\dimen@
         \expandafter\xdef\csname TY@F\the\TY@count\endcsname
                                                        {\the\dimen@}%
       \else
      \expandafter\ifx\csname TY@F\the\TY@count\endcsname\z@
Z        \message{***}%
         \global\advance\TY@linewidth-\dimen@
         \expandafter\xdef\csname TY@F\the\TY@count\endcsname
                                                        {\the\dimen@}%
        \else
Z        \message{> tymin}%
         \global\advance\TY@tablewidth\dimen@
         \global\expandafter\let\csname TY@F\the\TY@count\endcsname
                                                               \maxdimen
       \fi\fi
       \advance\TY@count\m@ne
    \repeat}%
    \TY@checkmin
    \TY@checkmin
    \TY@checkmin
    \TY@checkmin
    \TY@count\z@
    \let\TY@box\TY@box@v
    \let\footnote\TY@footnote % restore footnotes
  {\expandafter\TY@final\the\toks@\endTY@final}%
  \count@\z@
  \@tempswatrue
  \@whilesw\if@tempswa\fi{%
  \advance\count@\@ne
  \expandafter\ifx\csname TY@SF\the\count@\endcsname\relax
    \@tempswafalse
  \else
    \global\expandafter\let\csname TY@F\the\count@\expandafter\endcsname
                   \csname TY@SF\the\count@\endcsname
    \global\expandafter\let\csname TY@\the\count@\expandafter\endcsname
                   \csname TY@S\the\count@\endcsname
  \fi}%
  \TY@linewidth\@ovxx
  \TY@tablewidth\@ovyy
    \ifnum0=`{\fi}}
\def\TY@checkmin{%
  \let\TY@checkmin\relax
\ifdim\TY@tablewidth>\z@
  \Gscale@div\TY@ratio\TY@linewidth\TY@tablewidth
 \ifdim\TY@tablewidth <\linewidth
   \def\TY@ratio{1}%
 \fi
\else
  \TY@warn{No suitable columns!}%
  \def\TY@ratio{1}%
\fi
\count@\z@
Z \message{^^JLine Width: \the\TY@linewidth,
Z             Natural Width: \the\TY@tablewidth,
Z             Ratio: \TY@ratio^^J}%
\@tempdima\z@
\loop
\ifnum\count@<\TY@count
\advance\count@\@ne
  \ifdim\csname TY@F\the\count@\endcsname>\tymin
    \dimen@\csname TY@\the\count@\endcsname
    \dimen@\TY@ratio\dimen@
    \ifdim\dimen@<\tymin
Z     \message{Column \the\count@\space ->}%
      \global\expandafter\let\csname TY@F\the\count@\endcsname\tymin
      \global\advance\TY@linewidth-\tymin
      \global\advance\TY@tablewidth-\csname TY@\the\count@\endcsname
      \let\TY@checkmin\TY@@checkmin
    \else
      \expandafter\xdef\csname TY@F\the\count@\endcsname{\the\dimen@}%
      \advance\@tempdima\csname TY@F\the\count@\endcsname
    \fi
  \fi
Z \dimen@\csname TY@F\the\count@\endcsname\message{\the\dimen@, }%
\repeat
Z \message{^^JTotal:\the\@tempdima^^J}%
}
\let\TY@@checkmin\TY@checkmin
\newdimen\TY@linewidth
\def\tyformat{\everypar{{\nobreak\hskip\z@skip}}}
\newdimen\tymin
\tymin=10pt
\newdimen\tymax
\tymax=2\textwidth
\def\@testpach{\@chclass
 \ifnum \@lastchclass=6 \@ne \@chnum \@ne \else
  \ifnum \@lastchclass=7 5 \else
   \ifnum \@lastchclass=8 \tw@ \else
    \ifnum \@lastchclass=9 \thr@@
   \else \z@
   \ifnum \@lastchclass = 10 \else
   \edef\@nextchar{\expandafter\string\@nextchar}%
   \@chnum
   \if \@nextchar c\z@ \else
    \if \@nextchar l\@ne \else
     \if \@nextchar r\tw@ \else
   \if \@nextchar C7 \else
    \if \@nextchar L8 \else
     \if \@nextchar R9 \else
     \if \@nextchar J10 \else
   \z@ \@chclass
   \if\@nextchar |\@ne \else
    \if \@nextchar !6 \else
     \if \@nextchar @7 \else
      \if \@nextchar <8 \else
       \if \@nextchar >9 \else
  10
  \@chnum
  \if \@nextchar m\thr@@\else
   \if \@nextchar p4 \else
    \if \@nextchar b5 \else
   \z@ \@chclass \z@ \@preamerr \z@ \fi \fi \fi \fi\fi \fi \fi\fi \fi
     \fi  \fi  \fi  \fi  \fi  \fi \fi \fi \fi \fi \fi}
\def\TY@classz{%
  \@classx
  \@tempcnta\count@
  \ifx\TY@box\TY@box@v
    \global\advance\TY@count\@ne
  \fi
  \let\centering c%
  \let\raggedright\noindent
  \let\raggedleft\indent
  \let\arraybackslash\relax
  \prepnext@tok
  \ifnum\@chnum<4
    \global\expandafter\let\csname TY@F\the\TY@count\endcsname\z@
  \fi
  \ifnum\@chnum=6
    \global\expandafter\let\csname TY@F\the\TY@count\endcsname\z@
  \fi
  \@addtopreamble{%
    \ifcase\@chnum
      \hfil \d@llarbegin\insert@column\d@llarend \hfil \or
      \kern\z@
       \d@llarbegin \insert@column \d@llarend \hfil \or
      \hfil\kern\z@ \d@llarbegin \insert@column \d@llarend \or
      $\vcenter\@startpbox{\@nextchar}\insert@column \@endpbox $\or
      \vtop \@startpbox{\@nextchar}\insert@column \@endpbox \or
      \vbox \@startpbox{\@nextchar}\insert@column \@endpbox \or
      \d@llarbegin \insert@column \d@llarend \or% dubious "s" case
      \TY@box\centering\or
      \TY@box\raggedright\or
      \TY@box\raggedleft\or
      \TY@box\relax
    \fi}\prepnext@tok}
\def\TY@box#1{%
  \ifx\centering#1%
      \hfil \d@llarbegin\insert@column\d@llarend \hfil \else
  \ifx\raggedright#1%
        \kern\z@%<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<
      \d@llarbegin \insert@column \d@llarend \hfil \else
  \ifx\raggedleft#1%
      \hfil\kern\z@ \d@llarbegin \insert@column \d@llarend \else
  \ifx\relax#1%
       \d@llarbegin \insert@column \d@llarend
  \fi  \fi  \fi  \fi}
\def\TY@box@v#1{%
      \vtop \@startpbox{\csname TY@F\the\TY@count\endcsname}%
              #1\arraybackslash\tyformat
                              \insert@column\@endpbox}
\newdimen\TY@tablewidth
\def\Gscale@div#1#2#3{%
  \setlength\dimen@{#3}%
  \ifdim\dimen@=\z@
    \PackageError{graphics}{Division by 0}\@eha
    \dimen@#2%
  \fi
  \edef\@tempd{\the\dimen@}%
  \setlength\dimen@{#2}%
  \count@65536\relax
  \ifdim\dimen@<\z@
    \dimen@-\dimen@
    \count@-\count@
  \fi
  \loop
    \ifdim\dimen@<8192\p@
      \dimen@\tw@\dimen@
      \divide\count@\tw@
  \repeat
  \dimen@ii=\@tempd\relax
  \divide\dimen@ii\count@
  \divide\dimen@\dimen@ii
  \edef#1{\strip@pt\dimen@}}
\long\def\TY@get@body#1\end
  {\toks@\expandafter{\the\toks@#1}\TY@find@end}
\def\TY@find@end#1{%
  \def\@tempa{#1}%
  \ifx\@tempa\TY@\def\@tempa{\end{#1}}\expandafter\@tempa
  \else\toks@\expandafter
    {\the\toks@\end{#1}}\expandafter\TY@get@body\fi}
\def\TY@warn{%
  \PackageWarning{tabulary}}
\catcode`\Z=11
\AtBeginDocument{
\@ifpackageloaded{colortbl}{%
\expandafter\def\expandafter\@mkpream\expandafter#\expandafter1%
  \expandafter{%
    \expandafter\let\expandafter\CT@setup\expandafter\relax
    \expandafter\let\expandafter\CT@color\expandafter\relax
    \expandafter\let\expandafter\CT@do@color\expandafter\relax
    \expandafter\let\expandafter\color\expandafter\relax
    \expandafter\let\expandafter\CT@column@color\expandafter\relax
    \expandafter\let\expandafter\CT@row@color\expandafter\relax
    \@mkpream{#1}}
\let\TY@@mkpream\@mkpream
\def\TY@classz{%
  \@classx
  \@tempcnta\count@
  \ifx\TY@box\TY@box@v
    \global\advance\TY@count\@ne
  \fi
  \let\centering c%
  \let\raggedright\noindent
  \let\raggedleft\indent
  \let\arraybackslash\relax
  \prepnext@tok
\expandafter\CT@extract\the\toks\@tempcnta\columncolor!\@nil
  \ifnum\@chnum<4
    \global\expandafter\let\csname TY@F\the\TY@count\endcsname\z@
  \fi
  \ifnum\@chnum=6
    \global\expandafter\let\csname TY@F\the\TY@count\endcsname\z@
  \fi
  \@addtopreamble{%
    \setbox\z@\hbox\bgroup\bgroup
    \ifcase\@chnum
      \hskip\stretch{.5}\kern\z@
      \d@llarbegin\insert@column\d@llarend\hskip\stretch{.5}\or
      \kern\z@%<<<<<<<<<<<<<<<<<<<<<<<<<<<
       \d@llarbegin \insert@column \d@llarend \hfill \or
      \hfill\kern\z@ \d@llarbegin \insert@column \d@llarend \or
      $\vcenter\@startpbox{\@nextchar}\insert@column \@endpbox $\or
      \vtop \@startpbox{\@nextchar}\insert@column \@endpbox \or
      \vbox \@startpbox{\@nextchar}\insert@column \@endpbox \or
      \d@llarbegin \insert@column \d@llarend \or% dubious s case
      \TY@box\centering\or
      \TY@box\raggedright\or
      \TY@box\raggedleft\or
      \TY@box\relax
    \fi
 \egroup\egroup
\begingroup
  \CT@setup
  \CT@column@color
  \CT@row@color
  \CT@do@color
\endgroup
        \@tempdima\ht\z@
        \advance\@tempdima\minrowclearance
        \vrule\@height\@tempdima\@width\z@
\unhbox\z@
}\prepnext@tok}%
    \def\TY@arrayrule{%
      \TY@subwidth\arrayrulewidth
      \@addtopreamble{{\CT@arc@\vline}}}%
    \def\TY@classvi{\ifcase \@lastchclass
      \@acol \or
      \TY@subwidth\doublerulesep
      \ifx\CT@drsc@\relax
        \@addtopreamble{\hskip\doublerulesep}%
      \else
        \@addtopreamble{{\CT@drsc@\vrule\@width\doublerulesep}}%
      \fi\or
      \@acol \or
      \@classvii
      \fi}%
}{%
\let\CT@start\relax
}
}
{\uccode`\*=`\ %
\uppercase{\gdef\TX@verb{%
  \leavevmode\null\TX@vwarn
  {\ifnum0=`}\fi\ttfamily\let\\\ignorespaces
  \@ifstar{\let~*\TX@vb}{\TX@vb}}}}
\def\TX@vb#1{\def\@tempa##1#1{\toks@{##1}\edef\@tempa{\the\toks@}%
    \expandafter\TX@v\meaning\@tempa\\ \\\ifnum0=`{\fi}}\@tempa!}
\def\TX@v#1!{\afterassignment\TX@vfirst\let\@tempa= }
\begingroup
\catcode`\*=\catcode`\#
\catcode`\#=12
\gdef\TX@vfirst{%
  \if\@tempa#%
    \def\@tempb{\TX@v@#}%
  \else
    \let\@tempb\TX@v@
    \if\@tempa\space~\else\@tempa\fi
  \fi
  \@tempb}
\gdef\TX@v@*1 *2{%
  \TX@v@hash*1##\relax\if*2\\\else~\expandafter\TX@v@\fi*2}
\gdef\TX@v@hash*1##*2{*1\ifx*2\relax\else#\expandafter\TX@v@hash\fi*2}
\endgroup
\def\TX@vwarn{%
  \@warning{\noexpand\verb may be unreliable inside tabularx/y}%
  \global\let\TX@vwarn\@empty}
\endinput
%%
%% End of file `tabulary.sty'.

